LP2PB: Translating Answer Set Programs into Pseudo-Boolean Theories

Answer set programming (ASP) is a well-established knowledge representation formalism. Most ASP solvers are based on (extensions of) technology from Boolean satisfiability solving. While these solvers have shown to be very successful in many practical applications, their strength is limited by their underlying proof system, resolution. In this paper, we present a new tool LP2PB that translates ASP programs into pseudo-Boolean theories, for which solvers based on the (stronger) cutting plane proof system exist. We evaluate our tool, and the potential of cutting-plane-based solving for ASP on traditional ASP benchmarks as well as benchmarks from pseudo-Boolean solving. Our results are mixed: overall, traditional ASP solvers still outperform our translational approach, but several benchmark families are identified where the balance shifts the other way, thereby suggesting that further investigation into a stronger proof system for ASP is valuable.

==> plots/cactus/DominatingSet/data1.dat <==
1	0.11
2	0.17
3	0.21
4	0.21
5	0.33
6	0.34
7	0.47
8	0.53
9	0.64
10	0.68
11	0.69
12	0.69
13	0.72
14	0.73
15	0.77
16	0.78
17	0.86
18	0.88
19	0.95
20	1.2
21	1.21
22	1200


==> plots/cactus/DominatingSet/data2.dat <==
1	0.06
2	0.08
3	0.1
4	0.12
5	0.17
6	0.18
7	0.22
8	0.23
9	0.24
10	0.26
11	0.28
12	0.29
13	0.29
14	0.3
15	0.34
16	0.38
17	0.41
18	0.45
19	0.51
20	0.52
21	0.58
22	0.61
23	0.65
24	0.69
25	0.74
26	0.78
27	0.81
28	0.85
29	0.88
30	0.89
31	0.92
32	0.93
33	0.95
34	0.96
35	0.97
36	0.98
37	1
38	1.02
39	1.18
40	1.29
41	2.21
42	2.64
43	4.74
44	8.54
45	10.9
46	18.27
47	19.69
48	23.39
49	28.81
50	31.54
51	41.45
52	42.78
53	48.06
54	75.75
55	109.32
56	149.01
57	193.75
58	220.63
59	322.44
60	359.38
61	468.92
62	716.36
63	724.33
64	961.72
65	1200


==> plots/cactus/DominatingSet/data3.dat <==
1	0.04
2	0.07
3	0.11
4	0.61
5	0.73
6	0.73
7	0.75
8	0.78
9	1.78
10	6.69
11	7.7
12	11.55
13	14.21
14	47.47
15	62.86
16	215.37
17	582.27
18	1200


==> plots/cactus/DominatingSet/data4.dat <==
1	0.12
2	0.12
3	0.14
4	0.34
5	0.36
6	0.72
7	0.75
8	0.86
9	1.11
10	2.13
11	2.99
12	3.11
13	5.09
14	12.1
15	16.86
16	39.75
17	124.1
18	1200


==> plots/cactus/EvenColouring/data1.dat <==
1	0.46
2	1.96
3	2.32
4	4.09
5	4.37
6	5.47
7	6.42
8	9.13
9	10.32
10	10.61
11	13.39
12	14.46
13	15.57
14	18.19
15	20.24
16	22.29
17	22.82
18	24.91
19	26.25
20	26.96
21	27.45
22	35.37
23	35.99
24	37.47
25	38.12
26	41.4
27	44.83
28	48.76
29	51.18
30	54.23
31	54.85
32	56.25
33	57.62
34	60.56
35	62.57
36	67.74
37	69.57
38	73.48
39	74.75
40	75.85
41	76.93
42	79.31
43	82.67
44	84.29
45	92.4
46	94.77
47	98.27
48	106.66
49	107.96
50	108.41
51	109.56
52	111.65
53	112.45
54	118.15
55	118.62
56	129.21
57	133.48
58	134.66
59	138.01
60	141.79
61	144.66
62	150.48
63	153.67
64	154.07
65	156.22
66	162.26
67	164.24
68	174.3
69	179.49
70	182.42
71	182.89
72	183.79
73	185.31
74	189.88
75	198.79
76	199.42
77	203.06
78	204.81
79	211.31
80	215.65
81	227.18
82	231.23
83	232.91
84	237.44
85	242.81
86	245.72
87	251.41
88	253.3
89	264.69
90	265.53
91	266.19
92	273.23
93	274.41
94	278.7
95	280.42
96	280.54
97	288.22
98	290.64
99	291.15
100	292.36
101	300.45
102	304.65
103	334.58
104	341.76
105	341.96
106	345.02
107	346.07
108	346.29
109	375.27
110	377.53
111	379.25
112	396.35
113	407.8
114	422.69
115	437.37
116	437.77
117	448.76
118	457.98
119	473.21
120	475.74
121	481.51
122	487.22
123	499.47
124	505.12
125	505.64
126	513.23
127	513.34
128	518
129	524.63
130	526.19
131	530.69
132	537.27
133	558.54
134	564.91
135	567.64
136	569.94
137	572.73
138	574.52
139	589.3
140	605.21
141	612.18
142	624.56
143	635.09
144	635.64
145	654.55
146	659.58
147	666.31
148	672.09
149	675.35
150	676.81
151	685.15
152	690.11
153	692.38
154	694.54
155	704.04
156	720.81
157	725.55
158	729.59
159	731.05
160	731.38
161	765.78
162	770.49
163	780.06
164	783.59
165	795.73
166	804.8
167	805.14
168	812.7
169	814.53
170	826.66
171	831.4
172	835.24
173	858.45
174	859.7
175	862.56
176	863.48
177	863.94
178	867.58
179	889.99
180	905.2
181	911.64
182	922.28
183	928.07
184	934.03
185	938.19
186	943.39
187	956.72
188	958.66
189	961.93
190	977.53
191	985.52
192	986.73
193	989.81
194	991.67
195	993.64
196	995.93
197	1005.1
198	1005.29
199	1013.98
200	1019.28
201	1025.58
202	1032.2
203	1045.57
204	1046.72
205	1053.28
206	1055.16
207	1055.23
208	1060.64
209	1062.47
210	1064.99
211	1065.55
212	1070.05
213	1097.44
214	1105.29
215	1109.12
216	1115.72
217	1122.16
218	1129.43
219	1145.99
220	1149.48
221	1170.83
222	1175.51
223	1187.7
224	1191.08
225	1193.07
226	1200


==> plots/cactus/EvenColouring/data2.dat <==
1	0.28
2	0.31
3	0.34
4	0.49
5	0.66
6	0.74
7	0.84
8	0.87
9	0.95
10	1.05
11	1.06
12	1.12
13	1.16
14	1.2
15	1.21
16	1.24
17	1.26
18	1.27
19	1.34
20	1.34
21	1.38
22	1.45
23	1.46
24	1.46
25	1.47
26	1.47
27	1.51
28	1.57
29	1.57
30	1.58
31	1.59
32	1.59
33	1.6
34	1.71
35	1.72
36	1.79
37	1.82
38	1.83
39	1.95
40	2
41	2.02
42	2.02
43	2.05
44	2.05
45	2.07
46	2.17
47	2.19
48	2.25
49	2.32
50	2.36
51	2.37
52	2.38
53	2.41
54	2.44
55	2.48
56	2.48
57	2.48
58	2.54
59	2.6
60	2.61
61	2.61
62	2.69
63	2.7
64	2.75
65	2.82
66	2.85
67	3.09
68	3.1
69	3.1
70	3.11
71	3.15
72	3.19
73	3.19
74	3.2
75	3.21
76	3.23
77	3.26
78	3.3
79	3.36
80	3.37
81	3.4
82	3.44
83	3.48
84	3.49
85	3.57
86	3.67
87	3.7
88	3.75
89	3.76
90	3.76
91	3.77
92	3.78
93	3.84
94	3.87
95	3.88
96	3.93
97	3.95
98	4.06
99	4.1
100	4.18
101	4.26
102	4.29
103	4.36
104	4.37
105	4.48
106	4.53
107	4.55
108	4.58
109	4.6
110	4.6
111	4.62
112	4.68
113	4.75
114	4.8
115	4.81
116	4.83
117	4.88
118	4.89
119	4.91
120	4.91
121	4.92
122	5.02
123	5.04
124	5.06
125	5.06
126	5.07
127	5.15
128	5.29
129	5.35
130	5.39
131	5.5
132	5.51
133	5.57
134	5.64
135	5.71
136	5.74
137	5.76
138	5.85
139	5.87
140	5.91
141	5.98
142	5.99
143	6.01
144	6.03
145	6.09
146	6.11
147	6.13
148	6.22
149	6.25
150	6.27
151	6.33
152	6.34
153	6.4
154	6.41
155	6.44
156	6.49
157	6.49
158	6.5
159	6.54
160	6.63
161	6.67
162	6.74
163	6.76
164	6.8
165	6.85
166	6.91
167	6.94
168	6.96
169	6.97
170	6.98
171	7
172	7.01
173	7.05
174	7.07
175	7.09
176	7.12
177	7.14
178	7.19
179	7.19
180	7.25
181	7.28
182	7.28
183	7.34
184	7.34
185	7.37
186	7.39
187	7.43
188	7.48
189	7.48
190	7.52
191	7.58
192	7.59
193	7.69
194	7.72
195	7.74
196	7.76
197	7.78
198	7.79
199	7.81
200	7.84
201	7.84
202	7.85
203	7.85
204	7.86
205	7.91
206	7.91
207	7.94
208	7.95
209	7.95
210	7.96
211	7.99
212	8.09
213	8.13
214	8.32
215	8.46
216	8.47
217	8.49
218	8.57
219	8.6
220	8.6
221	8.67
222	8.71
223	8.74
224	8.74
225	8.83
226	8.88
227	8.92
228	8.95
229	8.97
230	8.98
231	9.01
232	9.02
233	9.05
234	9.05
235	9.07
236	9.07
237	9.15
238	9.25
239	9.35
240	9.38
241	9.4
242	9.46
243	9.48
244	9.48
245	9.5
246	9.63
247	9.63
248	9.65
249	9.66
250	9.66
251	9.68
252	9.7
253	9.71
254	9.73
255	9.83
256	9.86
257	9.88
258	9.9
259	9.91
260	9.92
261	10.02
262	10.04
263	10.06
264	10.14
265	10.18
266	10.2
267	10.26
268	10.3
269	10.35
270	10.4
271	10.41
272	10.43
273	10.43
274	10.49
275	10.55
276	10.65
277	10.65
278	10.68
279	10.76
280	10.78
281	10.78
282	10.78
283	10.81
284	10.87
285	10.96
286	10.99
287	11.01
288	11.02
289	11.02
290	11.07
291	11.12
292	11.12
293	11.14
294	11.24
295	11.28
296	11.31
297	11.35
298	11.56
299	11.67
300	11.7
301	12.12
302	14.95
303	19.26
304	24.05
305	26.49
306	31.4
307	35.56
308	39.97
309	45.35
310	48.41
311	51.92
312	55.65
313	61.3
314	67.07
315	67.65
316	72.14
317	81.45
318	84.33
319	85.05
320	92.06
321	94.48
322	99.11
323	104.33
324	107.18
325	113.49
326	120.2
327	129.5
328	133.69
329	136.14
330	144.26
331	144.93
332	151.72
333	154.5
334	165.59
335	167.57
336	170.48
337	176.16
338	187.85
339	195.67
340	196.1
341	197.99
342	205
343	211.19
344	218.75
345	221.1
346	235.62
347	239.13
348	241.15
349	245.7
350	253.25
351	253.63
352	253.72
353	269.98
354	272.43
355	276.39
356	292.55
357	296.12
358	297.05
359	302.87
360	311.64
361	314.45
362	332.76
363	339.46
364	344.42
365	357.44
366	358.66
367	362.44
368	366.68
369	370.77
370	381.91
371	384.63
372	409.86
373	413.86
374	414.37
375	416.52
376	434.16
377	437.64
378	439.42
379	445.46
380	451.05
381	465.11
382	469.03
383	477.72
384	483.92
385	503.85
386	504.17
387	505.04
388	510.5
389	522.37
390	525.6
391	546.58
392	555.77
393	556.82
394	557.91
395	562.43
396	592.15
397	602.33
398	605.7
399	607.83
400	608.17
401	608.38
402	646.93
403	695.74
404	702.66
405	730.46
406	733.66
407	736.26
408	753.42
409	753.51
410	780.25
411	782.39
412	825.84
413	837.58
414	840
415	862.07
416	866.44
417	920.1
418	922.09
419	934.09
420	943.52
421	954.39
422	964.38
423	1102.79
424	1173.23
425	1200


==> plots/cactus/EvenColouring/data3.dat <==
1	0.35
2	0.35
3	0.37
4	0.45
5	0.46
6	0.5
7	0.53
8	0.55
9	0.63
10	0.63
11	0.64
12	0.66
13	0.68
14	0.69
15	0.7
16	0.73
17	0.75
18	0.84
19	0.86
20	0.88
21	0.9
22	0.94
23	0.96
24	0.97
25	0.99
26	1.04
27	1.07
28	1.09
29	1.11
30	1.14
31	1.14
32	1.17
33	1.17
34	1.17
35	1.22
36	1.22
37	1.24
38	1.27
39	1.3
40	1.3
41	1.37
42	1.38
43	1.4
44	1.44
45	1.44
46	1.45
47	1.46
48	1.47
49	1.5
50	1.51
51	1.56
52	1.57
53	1.57
54	1.62
55	1.63
56	1.66
57	1.67
58	1.73
59	1.73
60	1.76
61	1.89
62	1.91
63	1.91
64	1.96
65	2.01
66	2.05
67	2.05
68	2.07
69	2.07
70	2.08
71	2.1
72	2.16
73	2.17
74	2.17
75	2.18
76	2.19
77	2.19
78	2.24
79	2.27
80	2.27
81	2.3
82	2.36
83	2.36
84	2.38
85	2.49
86	2.49
87	2.49
88	2.51
89	2.52
90	2.53
91	2.57
92	2.59
93	2.6
94	2.61
95	2.62
96	2.69
97	2.69
98	2.7
99	2.75
100	2.76
101	2.79
102	2.79
103	2.9
104	2.92
105	3.02
106	3.03
107	3.03
108	3.04
109	3.04
110	3.05
111	3.07
112	3.1
113	3.1
114	3.13
115	3.16
116	3.16
117	3.18
118	3.23
119	3.24
120	3.27
121	3.29
122	3.32
123	3.38
124	3.41
125	3.41
126	3.43
127	3.45
128	3.47
129	3.49
130	3.5
131	3.54
132	3.56
133	3.56
134	3.57
135	3.58
136	3.61
137	3.64
138	3.64
139	3.65
140	3.66
141	3.73
142	3.74
143	3.77
144	3.78
145	3.78
146	3.81
147	3.82
148	3.87
149	3.93
150	3.94
151	3.96
152	4.03
153	4.04
154	4.05
155	4.08
156	4.1
157	4.11
158	4.12
159	4.12
160	4.17
161	4.17
162	4.21
163	4.34
164	4.36
165	4.37
166	4.39
167	4.44
168	4.44
169	4.47
170	4.51
171	4.52
172	4.52
173	4.54
174	4.54
175	4.56
176	4.56
177	4.58
178	4.6
179	4.65
180	4.66
181	4.67
182	4.74
183	4.76
184	4.76
185	4.77
186	4.78
187	4.8
188	4.87
189	4.9
190	4.91
191	4.93
192	4.97
193	5
194	5.01
195	5.03
196	5.05
197	5.14
198	5.19
199	5.19
200	5.22
201	5.24
202	5.26
203	5.29
204	5.32
205	5.32
206	5.32
207	5.38
208	5.48
209	5.51
210	5.51
211	5.52
212	5.54
213	5.56
214	5.59
215	5.59
216	5.63
217	5.65
218	5.65
219	5.66
220	5.66
221	5.67
222	5.68
223	5.68
224	5.7
225	5.71
226	5.72
227	5.73
228	5.76
229	5.81
230	5.83
231	5.85
232	5.86
233	5.87
234	5.88
235	5.89
236	5.89
237	5.9
238	5.92
239	5.93
240	5.94
241	6.03
242	6.05
243	6.11
244	6.12
245	6.13
246	6.16
247	6.2
248	6.21
249	6.27
250	6.28
251	6.29
252	6.39
253	6.42
254	6.47
255	6.5
256	6.51
257	6.53
258	6.54
259	6.54
260	6.55
261	6.61
262	6.61
263	6.61
264	6.61
265	6.65
266	6.69
267	6.69
268	6.7
269	6.71
270	6.71
271	6.74
272	6.75
273	6.81
274	6.83
275	6.86
276	6.88
277	6.91
278	6.99
279	6.99
280	7.09
281	7.1
282	7.1
283	7.13
284	7.14
285	7.14
286	7.15
287	7.15
288	7.17
289	7.23
290	7.24
291	7.24
292	7.26
293	7.31
294	7.34
295	7.35
296	7.43
297	7.45
298	7.45
299	7.47
300	7.48
301	7.52
302	9.59
303	13.84
304	14.91
305	16.85
306	20.73
307	22.52
308	24.12
309	28.34
310	28.9
311	31.42
312	34.75
313	36.8
314	39.84
315	42.41
316	47.36
317	47.51
318	51.35
319	54.95
320	58.59
321	59.45
322	63.94
323	67.16
324	68.05
325	70.51
326	72.79
327	79.98
328	80.99
329	81.82
330	84.47
331	89.42
332	90.45
333	93.61
334	100.43
335	101.06
336	101.98
337	113.88
338	114.27
339	114.4
340	117.38
341	125.05
342	127.98
343	130.26
344	132.08
345	135.72
346	138.64
347	140.4
348	144.98
349	148.84
350	158.37
351	162.67
352	164.82
353	170.54
354	171.67
355	175.33
356	177.89
357	179.45
358	187.53
359	190.97
360	191.73
361	194.34
362	199.37
363	204.03
364	206.96
365	211.94
366	213.25
367	216.27
368	218.93
369	228.41
370	230.88
371	234.06
372	235.91
373	236.54
374	236.86
375	240.01
376	245.85
377	253.52
378	260.69
379	268.25
380	273.17
381	278.06
382	280.8
383	287.73
384	298.12
385	306.24
386	307.1
387	312.38
388	316.61
389	321.81
390	324.17
391	326.09
392	329.38
393	331.66
394	333.42
395	334.17
396	340.14
397	345.86
398	347.84
399	347.95
400	348.44
401	350.51
402	354
403	359.75
404	392.49
405	405.63
406	416.65
407	454.09
408	468.03
409	484.07
410	503.4
411	533.99
412	555.31
413	568.38
414	595.34
415	604.43
416	642.3
417	678.68
418	724.68
419	730.31
420	738.78
421	782.56
422	815.85
423	822.59
424	1013.42
425	1200


==> plots/cactus/EvenColouring/data4.dat <==
1	0.04
2	0.06
3	0.15
4	0.24
5	0.25
6	0.42
7	0.42
8	0.45
9	0.48
10	0.48
11	0.48
12	0.54
13	0.54
14	0.55
15	0.55
16	0.56
17	0.57
18	0.58
19	0.63
20	0.67
21	0.69
22	0.7
23	0.73
24	0.73
25	0.73
26	0.75
27	0.76
28	0.77
29	0.79
30	0.81
31	0.84
32	0.85
33	0.85
34	0.85
35	0.85
36	0.89
37	0.9
38	0.92
39	0.93
40	0.95
41	0.95
42	0.95
43	0.98
44	0.98
45	0.98
46	0.98
47	0.99
48	0.99
49	1
50	1.01
51	1.02
52	1.02
53	1.03
54	1.05
55	1.06
56	1.07
57	1.08
58	1.09
59	1.09
60	1.1
61	1.1
62	1.14
63	1.14
64	1.15
65	1.16
66	1.16
67	1.19
68	1.19
69	1.19
70	1.2
71	1.23
72	1.24
73	1.24
74	1.29
75	1.32
76	1.32
77	1.33
78	1.35
79	1.35
80	1.38
81	1.39
82	1.39
83	1.41
84	1.42
85	1.42
86	1.42
87	1.44
88	1.44
89	1.45
90	1.46
91	1.49
92	1.51
93	1.52
94	1.52
95	1.53
96	1.54
97	1.55
98	1.55
99	1.56
100	1.58
101	1.6
102	1.63
103	1.64
104	1.66
105	1.66
106	1.66
107	1.68
108	1.7
109	1.7
110	1.71
111	1.71
112	1.72
113	1.72
114	1.73
115	1.75
116	1.76
117	1.76
118	1.76
119	1.77
120	1.78
121	1.87
122	1.89
123	1.9
124	1.91
125	1.92
126	1.92
127	1.93
128	1.95
129	1.99
130	2.01
131	2.03
132	2.04
133	2.05
134	2.07
135	2.07
136	2.07
137	2.08
138	2.09
139	2.1
140	2.11
141	2.12
142	2.12
143	2.13
144	2.15
145	2.17
146	2.19
147	2.21
148	2.22
149	2.24
150	2.27
151	2.28
152	2.29
153	2.29
154	2.35
155	2.37
156	2.37
157	2.38
158	2.38
159	2.38
160	2.43
161	2.43
162	2.44
163	2.44
164	2.46
165	2.48
166	2.49
167	2.5
168	2.54
169	2.55
170	2.55
171	2.58
172	2.59
173	2.59
174	2.6
175	2.61
176	2.62
177	2.63
178	2.63
179	2.66
180	2.67
181	2.67
182	2.69
183	2.69
184	2.7
185	2.71
186	2.72
187	2.72
188	2.72
189	2.74
190	2.74
191	2.74
192	2.74
193	2.75
194	2.76
195	2.78
196	2.78
197	2.8
198	2.8
199	2.8
200	2.8
201	2.82
202	2.82
203	2.83
204	2.83
205	2.83
206	2.84
207	2.84
208	2.88
209	2.89
210	2.9
211	2.91
212	2.92
213	2.92
214	2.92
215	2.93
216	2.94
217	2.95
218	2.95
219	2.96
220	2.97
221	2.97
222	2.97
223	2.99
224	3.03
225	3.04
226	3.04
227	3.05
228	3.06
229	3.07
230	3.07
231	3.08
232	3.09
233	3.11
234	3.11
235	3.11
236	3.12
237	3.14
238	3.18
239	3.2
240	3.27
241	3.27
242	3.27
243	3.28
244	3.28
245	3.31
246	3.31
247	3.31
248	3.32
249	3.32
250	3.36
251	3.37
252	3.38
253	3.39
254	3.42
255	3.42
256	3.43
257	3.43
258	3.44
259	3.45
260	3.45
261	3.45
262	3.47
263	3.51
264	3.53
265	3.53
266	3.53
267	3.53
268	3.54
269	3.55
270	3.58
271	3.6
272	3.61
273	3.68
274	3.68
275	3.69
276	3.7
277	3.73
278	3.77
279	3.8
280	3.8
281	3.84
282	3.87
283	3.89
284	3.91
285	3.93
286	3.95
287	3.96
288	4.04
289	4.08
290	4.09
291	4.13
292	4.15
293	4.15
294	4.16
295	4.21
296	4.31
297	4.35
298	4.36
299	4.36
300	4.45
301	4.79
302	4.82
303	5.83
304	7.94
305	8.43
306	9.95
307	10.68
308	12.72
309	14.26
310	14.59
311	15.46
312	18.37
313	19.72
314	20.46
315	21.67
316	23.17
317	23.82
318	26.71
319	26.97
320	27.87
321	31.58
322	31.85
323	32.19
324	33.75
325	35.1
326	35.73
327	37.84
328	39.19
329	42.07
330	46.3
331	47.36
332	47.94
333	49.13
334	49.46
335	50.75
336	52.86
337	54.25
338	57.45
339	57.72
340	59.65
341	61.63
342	61.65
343	65.4
344	65.62
345	70.28
346	73.25
347	74.63
348	75.09
349	75.29
350	76.83
351	81.4
352	82.13
353	83.07
354	88.28
355	88.59
356	89.28
357	92.93
358	94.71
359	95.1
360	96.45
361	96.72
362	97.1
363	102.05
364	104.54
365	105.9
366	110.8
367	111.79
368	112.25
369	112.55
370	115.15
371	115.35
372	115.59
373	119.05
374	121.38
375	124.99
376	125.37
377	131.68
378	131.98
379	132.13
380	133.28
381	134.19
382	140.29
383	140.79
384	143.84
385	147.45
386	151.85
387	152.73
388	152.86
389	155.3
390	156.5
391	166.51
392	166.99
393	167.59
394	169.94
395	172.18
396	180.93
397	183.52
398	184.1
399	184.13
400	186.84
401	194.06
402	200.47
403	213.17
404	215.22
405	219.21
406	225.42
407	232.75
408	235.26
409	242.31
410	246.35
411	315.46
412	330.06
413	334.32
414	337.85
415	368.9
416	403.32
417	412.51
418	434.41
419	443.78
420	452.51
421	470.51
422	489.58
423	509.11
424	572.53
425	579.66
426	715.84
427	740.83
428	798.76
429	829.48
430	836.19
431	839.32
432	944.86
433	1097.33
434	1156.79
435	1200


==> plots/cactus/PigeonHole/data1.dat <==
1	0.53
2	1200


==> plots/cactus/PigeonHole/data2.dat <==
1	0.04
2	0.11
3	0.4
4	0.43
5	0.72
6	0.74
7	0.75
8	0.82
9	0.88
10	0.97
11	1.17
12	1.45
13	1.48
14	1.76
15	1.88
16	2.23
17	2.68
18	2.72
19	3.32
20	4.03
21	4.26
22	5.42
23	6.73
24	6.97
25	8.23
26	9.93
27	10.33
28	11.85
29	13.02
30	15.82
31	16.76
32	20.07
33	22.15
34	23.42
35	27.92
36	31.95
37	33.67
38	39.11
39	44.08
40	45.73
41	47.28
42	54.19
43	62.31
44	67.24
45	69.68
46	86.33
47	88.64
48	103.69
49	107.2
50	122.75
51	124.98
52	137.3
53	140.16
54	155.49
55	159.08
56	162.99
57	173.79
58	205.56
59	222.37
60	239.57
61	289.52
62	303.88
63	311.35
64	327.93
65	364.38
66	371.12
67	381.37
68	382.86
69	395.8
70	466.1
71	506.64
72	557.23
73	577.96
74	597.38
75	599.33
76	621.76
77	688.49
78	706.88
79	717.77
80	718.21
81	800.91
82	803.57
83	807.27
84	823.74
85	919.39
86	923.82
87	947.97
88	1085.83
89	1149.54
90	1185.2
91	1191.73
92	1200


==> plots/cactus/PigeonHole/data3.dat <==
1	0.21
2	1200


==> plots/cactus/PigeonHole/data4.dat <==
1	0.19
2	1200


==> plots/cactus/VertexCover/data1.dat <==
1	0.04
2	0.11
3	0.14
4	0.16
5	0.19
6	0.29
7	0.33
8	0.37
9	0.56
10	0.57
11	0.59
12	0.61
13	0.71
14	0.74
15	0.83
16	0.87
17	0.88
18	0.91
19	0.94
20	0.96
21	0.96
22	0.98
23	0.99
24	1200


==> plots/cactus/VertexCover/data2.dat <==
1	0.09
2	0.12
3	0.12
4	0.24
5	0.24
6	0.28
7	0.29
8	0.34
9	0.35
10	0.4
11	0.42
12	0.45
13	0.45
14	0.46
15	0.51
16	0.52
17	0.52
18	0.57
19	0.58
20	0.59
21	0.61
22	0.62
23	0.64
24	0.64
25	0.66
26	0.67
27	0.68
28	0.69
29	0.72
30	0.73
31	0.73
32	0.73
33	0.74
34	0.78
35	0.79
36	0.82
37	0.82
38	0.83
39	0.85
40	0.85
41	0.87
42	0.91
43	0.91
44	0.95
45	0.96
46	0.97
47	0.99
48	1.01
49	1.03
50	1.05
51	1.07
52	1.07
53	1.09
54	1.12
55	1.12
56	1.25
57	1.29
58	1.3
59	1.3
60	1.34
61	1.37
62	1.55
63	1.89
64	1.99
65	2.49
66	2.69
67	2.89
68	3.56
69	5.63
70	7.32
71	7.45
72	7.48
73	7.61
74	8.68
75	9.65
76	10.83
77	10.86
78	16.63
79	18.72
80	19.02
81	21.48
82	26.12
83	31.16
84	65.05
85	105.37
86	110.95
87	123.61
88	136.15
89	152.82
90	255.14
91	306.11
92	351.99
93	361.6
94	410.38
95	420.87
96	539.09
97	560.74
98	920.23
99	1033.27
100	1180.73
101	1200


==> plots/cactus/VertexCover/data3.dat <==
1	0.11
2	0.16
3	0.22
4	0.22
5	0.44
6	0.46
7	0.52
8	0.54
9	0.55
10	0.58
11	0.59
12	0.6
13	0.64
14	0.74
15	0.78
16	0.8
17	0.89
18	0.94
19	0.97
20	1.12
21	1.14
22	1.24
23	1.27
24	1.31
25	1.69
26	1.74
27	3.98
28	4.6
29	6.25
30	10.41
31	10.83
32	11.63
33	15.32
34	16.49
35	17.83
36	18.51
37	25.09
38	29.12
39	30.62
40	55.54
41	58.12
42	61.47
43	64.89
44	68.74
45	70.72
46	81.67
47	92.01
48	107.86
49	127.64
50	133.63
51	153.26
52	291.34
53	402
54	418.8
55	421.62
56	489.23
57	494.53
58	506.93
59	547.6
60	549.62
61	856.87
62	884.62
63	915.02
64	1200


==> plots/cactus/VertexCover/data4.dat <==
1	0.08
2	0.09
3	0.12
4	0.14
5	0.22
6	0.23
7	0.31
8	0.42
9	0.51
10	0.51
11	0.63
12	0.69
13	0.7
14	0.71
15	0.73
16	0.79
17	0.85
18	0.95
19	0.95
20	0.95
21	0.96
22	0.99
23	0.99
24	1.03
25	1.05
26	1.11
27	1.61
28	2.02
29	2.21
30	2.77
31	4.81
32	5.13
33	5.48
34	6.66
35	7
36	8.8
37	9.6
38	9.85
39	10.32
40	11.58
41	12.2
42	15.44
43	16.67
44	20.99
45	21.35
46	23.58
47	23.72
48	31.73
49	44.13
50	70.89
51	103.08
52	316.37
53	340.34
54	356.52
55	404.91
56	417.32
57	419.52
58	488.2
59	588.47
60	601.56
61	646.82
62	709.37
63	725.52
64	897.77
65	1006.06
66	1063.81
67	1200

